Some examples related to knot sliceness

It is known that the linking form on the 2-cover of slice knots has a metabolizer. We show that several weaker conditions, or some other conditions related to sliceness, do not imply the existence of a metabolizer. We then show how the Rudolph-Bennequin inequality can be used indirectly to prove that some knots are not slice.

==> metabol.dat <==
\gdef\curv{\makedate{10}{8}{2006}}

